Machine learning for sample-based quantum diagonalization: a review of generative configuration recovery and the classical-simulability frontier

Sample-based quantum diagonalization (SQD), equivalently quantum-selected configuration interaction (QSCI), has become a centre of gravity of pre-fault-tolerant quantum chemistry: a processor samples electronic configurations and the Hamiltonian is diagonalized classically in the resulting subspace. Accuracy is governed entirely by which configurations enter it -- a machine-learning selection problem, made acute by a coupon-collector bottleneck. We review the generative and learned selectors by what each generates and the signal it exploits, and identify one gap: no reward-proportional generative-flow-network proposer has been built for tail discovery. On the field's central question -- whether the quantum sampler beats classical selected CI -- the negative verdict is not ours to claim: priority belongs to Reinholdt et al. [JCTC 21, 6811 (2025)], and polynomial-time classical estimation of the flagship circuits has reinforced it. We state that verdict at the precision a falsifiable claim requires -- it concerns reproducible, same-active-space comparisons on molecular electronic structure -- and weigh the claims outside those qualifiers. We show that alpha-string weights are not invariant under rotations inside degenerate orbital shells, so determinant counts are undefined until the orbital gauge is declared. We distil a ten-element benchmarking standard and apply it to our own deposit, which returned defects that changed numbers printed here and retracted one from v1. FCI-exact experiments confirm one prediction and refute another: the single generative advantage we find keeps no consistent sign along the dissociation coordinate at device-calibrated noise and reverses under a symmetric readout model. It does beat a noise-matched classical recovery loop on N2 by a margin five seeds cannot resolve, and loses by over a factor of two to a classical selector that needs no sampler.

==> coupon_cum.dat <==
% N2 N 0 0 0; N 0 0 2.0 / cc-pvdz / CASCI(10e,12o) ncore=2
% gauge: orbitales RHF adaptados por simetria, grupo Dooh
% irreps del espacio activo: A1g A1u A1g E1uy E1ux E1gx E1gy A1u E1uy E1ux A1u A1g
% scf.conv_tol=1e-12  fci.conv_tol=1e-13
% E_RHF = -108.330582753660 Ha
% E_FCI = -108.808041914843 Ha
% suma de pesos = 1.000000000000   (792 cadenas alpha)
n cum
1 0.35024
2 0.49384
3 0.63744
4 0.70694
5 0.75252
6 0.79810
7 0.83688
8 0.85849
9 0.88010
10 0.89408
11 0.90565
12 0.91722
13 0.92839
14 0.93956
15 0.94546
16 0.95135
17 0.95707
18 0.96279
19 0.96837
20 0.97395
21 0.97554
22 0.97712
23 0.97841
24 0.97944
25 0.98041
26 0.98112
27 0.98182
28 0.98248
29 0.98313
30 0.98371
31 0.98430
32 0.98485
33 0.98540
34 0.98594
35 0.98642
36 0.98689
37 0.98733
38 0.98777
39 0.98814
40 0.98846
41 0.98876
42 0.98905
43 0.98935
44 0.98964
45 0.98991
46 0.99018
47 0.99044
48 0.99067
49 0.99091
50 0.99114
51 0.99137
52 0.99159
53 0.99181
54 0.99202
55 0.99219
56 0.99236
57 0.99251
58 0.99267
59 0.99282
60 0.99297
61 0.99311
62 0.99324
63 0.99338
64 0.99351
65 0.99364
66 0.99376
67 0.99388
68 0.99400
69 0.99412
70 0.99424
71 0.99436
72 0.99447
73 0.99459
74 0.99470
75 0.99481
76 0.99492
77 0.99502
78 0.99511
79 0.99520
80 0.99528
81 0.99536
82 0.99544
83 0.99552
84 0.99559
85 0.99567
86 0.99574
87 0.99581
88 0.99588
89 0.99595
90 0.99602
91 0.99609
92 0.99616
93 0.99622
94 0.99628
95 0.99635
96 0.99641
97 0.99647
98 0.99653
99 0.99659
100 0.99664
101 0.99670
102 0.99675
103 0.99680
104 0.99684
105 0.99689
106 0.99693
107 0.99697
108 0.99701
109 0.99705
110 0.99709
111 0.99713
112 0.99717
113 0.99721
114 0.99725
115 0.99729
116 0.99733
117 0.99736
118 0.99740
119 0.99744
120 0.99748
121 0.99751
122 0.99755
123 0.99759
124 0.99763
125 0.99766
126 0.99770
127 0.99773
128 0.99777
129 0.99780
130 0.99783
131 0.99787
132 0.99790
133 0.99793
134 0.99796
135 0.99799
136 0.99802
137 0.99805
138 0.99807
139 0.99810
140 0.99813
141 0.99815
142 0.99818
143 0.99821
144 0.99823
145 0.99826
146 0.99828
147 0.99831
148 0.99833
149 0.99836
150 0.99838
151 0.99840
152 0.99843
153 0.99845
154 0.99847
155 0.99849
156 0.99851
157 0.99853
158 0.99855
159 0.99857
160 0.99859
161 0.99861
162 0.99863
163 0.99865
164 0.99867
165 0.99869
166 0.99871
167 0.99872
168 0.99874
169 0.99876
170 0.99878
171 0.99880
172 0.99881
173 0.99883
174 0.99885
175 0.99886
176 0.99888
177 0.99889
178 0.99891
179 0.99892
180 0.99894
181 0.99895
182 0.99896
183 0.99898
184 0.99899
185 0.99901
186 0.99902
187 0.99903
188 0.99905
189 0.99906
190 0.99907
191 0.99908
192 0.99910
193 0.99911
194 0.99912
195 0.99913
196 0.99914
197 0.99915
198 0.99917
199 0.99918
200 0.99919
201 0.99920
202 0.99921
203 0.99922
204 0.99923
205 0.99924
206 0.99925
207 0.99926
208 0.99927
209 0.99928
210 0.99929
211 0.99930
212 0.99931
213 0.99932
214 0.99933
215 0.99934
216 0.99935
217 0.99935
218 0.99936
219 0.99937
220 0.99938
221 0.99939
222 0.99940
223 0.99941
224 0.99941
225 0.99942
226 0.99943
227 0.99944
228 0.99944
229 0.99945
230 0.99946
231 0.99947
232 0.99947
233 0.99948
234 0.99949
235 0.99949
236 0.99950
237 0.99951
238 0.99951
239 0.99952
240 0.99953
241 0.99953
242 0.99954
243 0.99955
244 0.99955
245 0.99956
246 0.99956
247 0.99957
248 0.99958
249 0.99958
250 0.99959
251 0.99959
252 0.99960
253 0.99961
254 0.99961
255 0.99962
256 0.99962
257 0.99963
258 0.99963
259 0.99964
260 0.99964
261 0.99965
262 0.99966
263 0.99966
264 0.99967
265 0.99967
266 0.99967
267 0.99968
268 0.99968
269 0.99969
270 0.99969
271 0.99970
272 0.99970
273 0.99971
274 0.99971
275 0.99971
276 0.99972
277 0.99972
278 0.99973
279 0.99973
280 0.99973
281 0.99974
282 0.99974
283 0.99974
284 0.99975
285 0.99975
286 0.99976
287 0.99976
288 0.99976
289 0.99977
290 0.99977
291 0.99977
292 0.99978
293 0.99978
294 0.99978
295 0.99979
296 0.99979
297 0.99979
298 0.99980
299 0.99980
300 0.99980
301 0.99981
302 0.99981
303 0.99981
304 0.99981
305 0.99982
306 0.99982
307 0.99982
308 0.99982
309 0.99983
310 0.99983
311 0.99983
312 0.99983
313 0.99984
314 0.99984
315 0.99984
316 0.99984
317 0.99984
318 0.99985
319 0.99985
320 0.99985
321 0.99985
322 0.99985
323 0.99986
324 0.99986
325 0.99986
326 0.99986
327 0.99986
328 0.99987
329 0.99987
330 0.99987
331 0.99987
332 0.99987
333 0.99988
334 0.99988
335 0.99988
336 0.99988
337 0.99988
338 0.99988
339 0.99988
340 0.99989
341 0.99989
342 0.99989
343 0.99989
344 0.99989
345 0.99989
346 0.99989
347 0.99990
348 0.99990
349 0.99990
350 0.99990
351 0.99990
352 0.99990
353 0.99990
354 0.99990
355 0.99991
356 0.99991
357 0.99991
358 0.99991
359 0.99991
360 0.99991
361 0.99991
362 0.99991
363 0.99991
364 0.99992
365 0.99992
366 0.99992
367 0.99992
368 0.99992
369 0.99992
370 0.99992
371 0.99992
372 0.99992
373 0.99992
374 0.99993
375 0.99993
376 0.99993
377 0.99993
378 0.99993
379 0.99993
380 0.99993
381 0.99993
382 0.99993
383 0.99993
384 0.99993
385 0.99994
386 0.99994
387 0.99994
388 0.99994
389 0.99994
390 0.99994
391 0.99994
392 0.99994
393 0.99994
394 0.99994
395 0.99994
396 0.99994
397 0.99995
398 0.99995
399 0.99995
400 0.99995
401 0.99995
402 0.99995
403 0.99995
404 0.99995
405 0.99995
406 0.99995
407 0.99995
408 0.99995
409 0.99995
410 0.99995
411 0.99995
412 0.99995
413 0.99996
414 0.99996
415 0.99996
416 0.99996
417 0.99996
418 0.99996
419 0.99996
420 0.99996
421 0.99996
422 0.99996
423 0.99996
424 0.99996
425 0.99996
426 0.99996
427 0.99996
428 0.99996
429 0.99997
430 0.99997
431 0.99997
432 0.99997
433 0.99997
434 0.99997
435 0.99997
436 0.99997
437 0.99997
438 0.99997
439 0.99997
440 0.99997
441 0.99997
442 0.99997
443 0.99997
444 0.99997
445 0.99997
446 0.99997
447 0.99997
448 0.99997
449 0.99997
450 0.99997
451 0.99998
452 0.99998
453 0.99998
454 0.99998
455 0.99998
456 0.99998
457 0.99998
458 0.99998
459 0.99998
460 0.99998
461 0.99998
462 0.99998
463 0.99998
464 0.99998
465 0.99998
466 0.99998
467 0.99998
468 0.99998
469 0.99998
470 0.99998
471 0.99998
472 0.99998
473 0.99998
474 0.99998
475 0.99998
476 0.99998
477 0.99998
478 0.99998
479 0.99998
480 0.99998
481 0.99998
482 0.99998
483 0.99998
484 0.99999
485 0.99999
486 0.99999
487 0.99999
488 0.99999
489 0.99999
490 0.99999
491 0.99999
492 0.99999
493 0.99999
494 0.99999
495 0.99999
496 0.99999
497 0.99999
498 0.99999
499 0.99999
500 0.99999
501 0.99999
502 0.99999
503 0.99999
504 0.99999
505 0.99999
506 0.99999
507 0.99999
508 0.99999
509 0.99999
510 0.99999
511 0.99999
512 0.99999
513 0.99999
514 0.99999
515 0.99999
516 0.99999
517 0.99999
518 0.99999
519 0.99999
520 0.99999
521 0.99999
522 0.99999
523 0.99999
524 0.99999
525 0.99999
526 0.99999
527 0.99999
528 0.99999
529 0.99999
530 0.99999
531 0.99999
532 0.99999
533 0.99999
534 0.99999
535 0.99999
536 0.99999
537 0.99999
538 0.99999
539 0.99999
540 0.99999
541 0.99999
542 0.99999
543 0.99999
544 0.99999
545 0.99999
546 0.99999
547 0.99999
548 0.99999
549 0.99999
550 0.99999
551 0.99999
552 0.99999
553 0.99999
554 0.99999
555 0.99999
556 0.99999
557 0.99999
558 0.99999
559 0.99999
560 0.99999
561 0.99999
562 1.00000
563 1.00000
564 1.00000
565 1.00000
566 1.00000
567 1.00000
568 1.00000
569 1.00000
570 1.00000
571 1.00000
572 1.00000
573 1.00000
574 1.00000
575 1.00000
576 1.00000
577 1.00000
578 1.00000
579 1.00000
580 1.00000
581 1.00000
582 1.00000
583 1.00000
584 1.00000
585 1.00000
586 1.00000
587 1.00000
588 1.00000
589 1.00000
590 1.00000
591 1.00000
592 1.00000
593 1.00000
594 1.00000
595 1.00000
596 1.00000
597 1.00000
598 1.00000
599 1.00000
600 1.00000
601 1.00000
602 1.00000
603 1.00000
604 1.00000
605 1.00000
606 1.00000
607 1.00000
608 1.00000
609 1.00000
610 1.00000
611 1.00000
612 1.00000
613 1.00000
614 1.00000
615 1.00000
616 1.00000
617 1.00000
618 1.00000
619 1.00000
620 1.00000
621 1.00000
622 1.00000
623 1.00000
624 1.00000
625 1.00000
626 1.00000
627 1.00000
628 1.00000
629 1.00000
630 1.00000
631 1.00000
632 1.00000
633 1.00000
634 1.00000
635 1.00000
636 1.00000
637 1.00000
638 1.00000
639 1.00000
640 1.00000
641 1.00000
642 1.00000
643 1.00000
644 1.00000
645 1.00000
646 1.00000
647 1.00000
648 1.00000
649 1.00000
650 1.00000
651 1.00000
652 1.00000
653 1.00000
654 1.00000
655 1.00000
656 1.00000
657 1.00000
658 1.00000
659 1.00000
660 1.00000
661 1.00000
662 1.00000
663 1.00000
664 1.00000
665 1.00000
666 1.00000
667 1.00000
668 1.00000
669 1.00000
670 1.00000
671 1.00000
672 1.00000
673 1.00000
674 1.00000
675 1.00000
676 1.00000
677 1.00000
678 1.00000
679 1.00000
680 1.00000
681 1.00000
682 1.00000
683 1.00000
684 1.00000
685 1.00000
686 1.00000
687 1.00000
688 1.00000
689 1.00000
690 1.00000
691 1.00000
692 1.00000
693 1.00000
694 1.00000
695 1.00000
696 1.00000
697 1.00000
698 1.00000
699 1.00000
700 1.00000
701 1.00000
702 1.00000
703 1.00000
704 1.00000
705 1.00000
706 1.00000
707 1.00000
708 1.00000
709 1.00000
710 1.00000
711 1.00000
712 1.00000
713 1.00000
714 1.00000
715 1.00000
716 1.00000
717 1.00000
718 1.00000
719 1.00000
720 1.00000
721 1.00000
722 1.00000
723 1.00000
724 1.00000
725 1.00000
726 1.00000
727 1.00000
728 1.00000
729 1.00000
730 1.00000
731 1.00000
732 1.00000
733 1.00000
734 1.00000
735 1.00000
736 1.00000
737 1.00000
738 1.00000
739 1.00000
740 1.00000
741 1.00000
742 1.00000
743 1.00000
744 1.00000
745 1.00000
746 1.00000
747 1.00000
748 1.00000
749 1.00000
750 1.00000
751 1.00000
752 1.00000
753 1.00000
754 1.00000
755 1.00000
756 1.00000
757 1.00000
758 1.00000
759 1.00000
760 1.00000
761 1.00000
762 1.00000
763 1.00000
764 1.00000
765 1.00000
766 1.00000
767 1.00000
768 1.00000
769 1.00000
770 1.00000
771 1.00000
772 1.00000
773 1.00000
774 1.00000
775 1.00000
776 1.00000
777 1.00000
778 1.00000
779 1.00000
780 1.00000
781 1.00000
782 1.00000
783 1.00000
784 1.00000
785 1.00000
786 1.00000
787 1.00000
788 1.00000
789 1.00000
790 1.00000
791 1.00000
792 1.00000


==> coupon_w.dat <==
% N2 N 0 0 0; N 0 0 2.0 / cc-pvdz / CASCI(10e,12o) ncore=2
% gauge: orbitales RHF adaptados por simetria, grupo Dooh
% irreps del espacio activo: A1g A1u A1g E1uy E1ux E1gx E1gy A1u E1uy E1ux A1u A1g
% scf.conv_tol=1e-12  fci.conv_tol=1e-13
% E_RHF = -108.330582753660 Ha
% E_FCI = -108.808041914843 Ha
% suma de pesos = 1.000000000000   (792 cadenas alpha)
rank weight
1 3.502376e-01
2 1.436036e-01
3 1.436036e-01
4 6.949336e-02
5 4.558096e-02
6 4.558095e-02
7 3.878472e-02
8 2.160893e-02
9 2.160892e-02
10 1.397848e-02
11 1.156854e-02
12 1.156854e-02
13 1.117021e-02
14 1.117021e-02
15 5.897501e-03
16 5.897501e-03
17 5.719456e-03
18 5.719455e-03
19 5.581163e-03
20 5.581161e-03
21 1.581640e-03
22 1.581640e-03
23 1.287176e-03
24 1.037654e-03
25 9.669551e-04
26 7.061479e-04
27 7.061478e-04
28 6.541387e-04
29 6.541386e-04
30 5.835457e-04
31 5.835457e-04
32 5.524046e-04
33 5.471124e-04
34 5.471124e-04
35 4.739398e-04
36 4.739397e-04
37 4.371673e-04
38 4.371673e-04
39 3.718298e-04
40 3.171119e-04
41 3.018618e-04
42 2.960503e-04
43 2.960502e-04
44 2.936694e-04
45 2.704142e-04
46 2.704142e-04
47 2.546440e-04
48 2.335773e-04
49 2.335772e-04
50 2.298384e-04
51 2.298383e-04
52 2.229361e-04
53 2.229357e-04
54 2.046176e-04
55 1.707180e-04
56 1.707179e-04
57 1.550936e-04
58 1.550936e-04
59 1.489947e-04
60 1.489946e-04
61 1.447253e-04
62 1.339058e-04
63 1.329981e-04
64 1.329980e-04
65 1.271103e-04
66 1.271103e-04
67 1.191136e-04
68 1.191135e-04
69 1.189960e-04
70 1.189959e-04
71 1.156461e-04
72 1.156460e-04
73 1.146873e-04
74 1.146873e-04
75 1.117364e-04
76 1.098829e-04
77 9.437830e-05
78 9.437801e-05
79 8.539387e-05
80 8.539387e-05
81 7.951674e-05
82 7.951670e-05
83 7.589893e-05
84 7.589892e-05
85 7.199784e-05
86 7.199773e-05
87 7.144172e-05
88 7.144168e-05
89 7.078347e-05
90 7.078334e-05
91 6.675855e-05
92 6.675855e-05
93 6.641344e-05
94 6.314832e-05
95 6.314831e-05
96 6.174876e-05
97 6.174873e-05
98 5.794635e-05
99 5.794633e-05
100 5.717998e-05
101 5.604982e-05
102 5.280794e-05
103 4.726183e-05
104 4.432185e-05
105 4.198721e-05
106 4.198720e-05
107 4.095615e-05
108 4.095612e-05
109 3.940808e-05
110 3.940788e-05
111 3.939163e-05
112 3.939163e-05
113 3.922341e-05
114 3.922341e-05
115 3.909002e-05
116 3.909002e-05
117 3.882895e-05
118 3.759064e-05
119 3.758659e-05
120 3.758659e-05
121 3.740442e-05
122 3.740437e-05
123 3.699789e-05
124 3.699787e-05
125 3.578263e-05
126 3.511970e-05
127 3.511968e-05
128 3.393212e-05
129 3.393210e-05
130 3.289464e-05
131 3.289462e-05
132 3.253459e-05
133 3.007701e-05
134 3.007701e-05
135 2.998473e-05
136 2.998471e-05
137 2.778831e-05
138 2.778830e-05
139 2.730278e-05
140 2.730277e-05
141 2.581972e-05
142 2.581971e-05
143 2.576479e-05
144 2.576474e-05
145 2.574938e-05
146 2.574937e-05
147 2.510814e-05
148 2.510813e-05
149 2.362733e-05
150 2.362733e-05
151 2.247719e-05
152 2.247718e-05
153 2.128073e-05
154 2.128072e-05
155 2.098733e-05
156 2.024405e-05
157 2.024405e-05
158 1.998127e-05
159 1.993680e-05
160 1.993679e-05
161 1.961366e-05
162 1.961366e-05
163 1.954868e-05
164 1.954868e-05
165 1.916911e-05
166 1.916909e-05
167 1.840936e-05
168 1.840931e-05
169 1.757211e-05
170 1.757206e-05
171 1.752440e-05
172 1.738823e-05
173 1.738820e-05
174 1.567621e-05
175 1.567620e-05
176 1.529019e-05
177 1.529019e-05
178 1.459871e-05
179 1.459868e-05
180 1.454829e-05
181 1.454828e-05
182 1.432269e-05
183 1.432265e-05
184 1.399521e-05
185 1.374215e-05
186 1.374214e-05
187 1.345861e-05
188 1.345858e-05
189 1.265797e-05
190 1.265797e-05
191 1.190154e-05
192 1.189881e-05
193 1.189881e-05
194 1.147787e-05
195 1.147787e-05
196 1.142214e-05
197 1.142213e-05
198 1.137881e-05
199 1.137881e-05
200 1.109250e-05
201 1.109250e-05
202 1.109235e-05
203 1.072210e-05
204 1.072208e-05
205 1.039648e-05
206 1.039647e-05
207 9.686962e-06
208 9.686959e-06
209 9.660663e-06
210 9.660660e-06
211 9.576270e-06
212 9.576266e-06
213 9.072902e-06
214 9.072900e-06
215 8.799047e-06
216 8.799030e-06
217 8.722095e-06
218 8.722073e-06
219 8.634162e-06
220 8.634156e-06
221 8.317434e-06
222 8.312440e-06
223 8.115008e-06
224 8.114997e-06
225 7.988858e-06
226 7.988823e-06
227 7.645129e-06
228 7.645126e-06
229 7.451950e-06
230 7.451942e-06
231 7.306117e-06
232 7.306081e-06
233 6.855086e-06
234 6.855079e-06
235 6.624566e-06
236 6.624562e-06
237 6.553706e-06
238 6.553701e-06
239 6.417525e-06
240 6.417522e-06
241 6.363455e-06
242 6.363453e-06
243 6.345346e-06
244 6.345343e-06
245 5.999719e-06
246 5.999718e-06
247 5.914688e-06
248 5.914655e-06
249 5.880373e-06
250 5.880359e-06
251 5.776222e-06
252 5.776219e-06
253 5.703729e-06
254 5.703725e-06
255 5.573622e-06
256 5.573622e-06
257 5.566331e-06
258 5.566325e-06
259 5.542870e-06
260 5.542860e-06
261 5.450121e-06
262 5.450118e-06
263 5.087608e-06
264 5.087602e-06
265 4.717516e-06
266 4.717514e-06
267 4.666276e-06
268 4.666270e-06
269 4.538970e-06
270 4.174678e-06
271 4.174670e-06
272 4.159293e-06
273 4.159293e-06
274 4.154676e-06
275 4.154672e-06
276 4.055135e-06
277 4.055133e-06
278 3.822454e-06
279 3.822445e-06
280 3.801047e-06
281 3.801045e-06
282 3.664000e-06
283 3.663992e-06
284 3.643939e-06
285 3.643938e-06
286 3.638709e-06
287 3.638708e-06
288 3.622102e-06
289 3.553860e-06
290 3.553859e-06
291 3.427722e-06
292 3.427718e-06
293 3.386349e-06
294 3.353242e-06
295 3.353242e-06
296 3.244387e-06
297 3.244378e-06
298 3.087186e-06
299 3.087182e-06
300 2.922917e-06
301 2.922913e-06
302 2.799433e-06
303 2.799431e-06
304 2.730245e-06
305 2.623814e-06
306 2.623812e-06
307 2.379204e-06
308 2.379204e-06
309 2.355951e-06
310 2.355951e-06
311 2.328847e-06
312 2.328846e-06
313 2.292306e-06
314 2.292305e-06
315 2.207161e-06
316 2.207161e-06
317 2.199565e-06
318 2.171482e-06
319 2.171478e-06
320 2.131372e-06
321 2.131371e-06
322 2.105505e-06
323 2.105504e-06
324 2.027897e-06
325 2.027896e-06
326 2.015700e-06
327 2.015699e-06
328 1.780384e-06
329 1.780384e-06
330 1.688882e-06
331 1.688876e-06
332 1.612952e-06
333 1.612951e-06
334 1.549792e-06
335 1.531215e-06
336 1.531215e-06
337 1.484864e-06
338 1.484863e-06
339 1.454865e-06
340 1.454865e-06
341 1.359198e-06
342 1.359113e-06
343 1.359112e-06
344 1.332292e-06
345 1.332289e-06
346 1.317645e-06
347 1.317645e-06
348 1.305900e-06
349 1.305900e-06
350 1.273131e-06
351 1.263573e-06
352 1.263571e-06
353 1.237343e-06
354 1.237340e-06
355 1.215863e-06
356 1.215860e-06
357 1.157092e-06
358 1.157092e-06
359 1.115452e-06
360 1.115452e-06
361 1.081287e-06
362 1.074522e-06
363 1.074519e-06
364 1.052156e-06
365 1.052155e-06
366 9.988984e-07
367 9.988981e-07
368 9.862528e-07
369 9.862519e-07
370 9.820327e-07
371 9.820326e-07
372 9.768543e-07
373 9.768539e-07
374 9.749324e-07
375 9.749305e-07
376 9.704298e-07
377 9.540022e-07
378 9.509636e-07
379 9.509617e-07
380 9.493955e-07
381 9.493943e-07
382 9.456680e-07
383 9.456668e-07
384 8.779715e-07
385 8.779707e-07
386 8.564829e-07
387 8.564820e-07
388 8.501921e-07
389 8.501920e-07
390 8.079166e-07
391 8.079166e-07
392 8.012694e-07
393 8.012690e-07
394 7.530672e-07
395 7.530669e-07
396 7.496698e-07
397 7.496687e-07
398 7.304442e-07
399 7.304436e-07
400 6.830623e-07
401 6.830618e-07
402 6.725900e-07
403 6.540504e-07
404 6.540495e-07
405 6.467426e-07
406 6.467424e-07
407 6.341841e-07
408 6.336671e-07
409 6.336669e-07
410 6.277493e-07
411 6.277490e-07
412 6.202646e-07
413 6.202643e-07
414 6.164103e-07
415 6.164084e-07
416 6.090653e-07
417 6.090636e-07
418 5.989754e-07
419 5.925510e-07
420 5.925503e-07
421 5.918980e-07
422 5.918965e-07
423 5.905949e-07
424 5.905929e-07
425 5.895781e-07
426 5.895780e-07
427 5.824887e-07
428 5.686756e-07
429 5.686753e-07
430 5.670820e-07
431 5.670800e-07
432 5.621202e-07
433 5.621199e-07
434 5.170963e-07
435 5.170960e-07
436 4.959996e-07
437 4.959978e-07
438 4.787262e-07
439 4.787261e-07
440 4.694561e-07
441 4.694552e-07
442 4.569143e-07
443 4.481387e-07
444 4.481385e-07
445 3.992772e-07
446 3.992757e-07
447 3.933980e-07
448 3.933973e-07
449 3.635280e-07
450 3.635278e-07
451 3.601899e-07
452 3.601897e-07
453 3.589699e-07
454 3.589698e-07
455 3.561275e-07
456 3.561274e-07
457 3.558200e-07
458 3.558187e-07
459 3.459637e-07
460 3.459623e-07
461 3.439706e-07
462 3.439705e-07
463 3.349448e-07
464 3.349445e-07
465 3.214953e-07
466 3.214952e-07
467 3.097848e-07
468 3.002972e-07
469 3.002951e-07
470 2.909319e-07
471 2.909317e-07
472 2.788849e-07
473 2.788848e-07
474 2.781339e-07
475 2.681122e-07
476 2.681122e-07
477 2.651969e-07
478 2.651966e-07
479 2.591810e-07
480 2.224526e-07
481 2.215040e-07
482 2.215039e-07
483 2.159285e-07
484 2.159285e-07
485 2.109265e-07
486 2.109264e-07
487 2.011283e-07
488 2.011281e-07
489 1.987158e-07
490 1.987154e-07
491 1.847786e-07
492 1.847785e-07
493 1.826133e-07
494 1.826130e-07
495 1.687609e-07
496 1.687601e-07
497 1.668955e-07
498 1.668953e-07
499 1.653570e-07
500 1.653568e-07
501 1.650172e-07
502 1.646842e-07
503 1.646836e-07
504 1.614490e-07
505 1.614489e-07
506 1.573930e-07
507 1.573929e-07
508 1.531226e-07
509 1.531226e-07
510 1.457175e-07
511 1.424794e-07
512 1.424793e-07
513 1.347171e-07
514 1.347171e-07
515 1.336974e-07
516 1.336974e-07
517 1.301981e-07
518 1.260175e-07
519 1.260173e-07
520 1.251061e-07
521 1.251060e-07
522 1.248803e-07
523 1.248801e-07
524 1.223862e-07
525 1.128218e-07
526 1.128217e-07
527 1.127985e-07
528 1.127982e-07
529 1.080446e-07
530 1.062228e-07
531 1.062224e-07
532 1.052337e-07
533 1.052333e-07
534 1.038025e-07
535 1.038024e-07
536 1.021325e-07
537 1.021321e-07
538 9.529105e-08
539 9.529088e-08
540 9.517218e-08
541 9.517197e-08
542 9.108921e-08
543 9.108848e-08
544 8.889081e-08
545 8.889053e-08
546 8.464797e-08
547 8.464796e-08
548 8.456352e-08
549 8.456349e-08
550 8.359916e-08
551 8.359915e-08
552 8.120462e-08
553 8.120452e-08
554 8.065430e-08
555 7.890626e-08
556 7.890624e-08
557 7.514966e-08
558 7.482585e-08
559 7.482548e-08
560 7.132483e-08
561 7.132460e-08
562 7.020121e-08
563 7.020115e-08
564 6.299010e-08
565 6.298982e-08
566 6.003790e-08
567 6.003785e-08
568 5.981909e-08
569 5.981906e-08
570 5.841677e-08
571 5.841673e-08
572 5.609257e-08
573 5.609252e-08
574 5.552208e-08
575 5.552197e-08
576 5.356255e-08
577 5.356214e-08
578 5.267873e-08
579 5.267861e-08
580 4.843578e-08
581 4.843574e-08
582 4.754774e-08
583 4.754764e-08
584 4.698796e-08
585 4.698787e-08
586 4.678370e-08
587 4.678358e-08
588 4.653510e-08
589 4.653485e-08
590 4.600244e-08
591 4.600242e-08
592 4.595186e-08
593 4.549437e-08
594 4.549432e-08
595 4.523540e-08
596 4.523534e-08
597 4.497963e-08
598 4.423457e-08
599 4.423446e-08
600 4.363900e-08
601 4.363899e-08
602 4.277322e-08
603 4.277274e-08
604 4.229993e-08
605 4.229978e-08
606 4.048251e-08
607 4.048228e-08
608 3.970462e-08
609 3.970444e-08
610 3.694783e-08
611 3.694777e-08
612 3.674091e-08
613 3.674089e-08
614 3.491747e-08
615 3.491743e-08
616 3.475304e-08
617 3.475289e-08
618 3.427513e-08
619 3.427508e-08
620 3.393864e-08
621 3.393842e-08
622 3.368524e-08
623 3.368521e-08
624 3.209191e-08
625 3.200337e-08
626 3.200328e-08
627 3.071403e-08
628 3.071401e-08
629 3.070011e-08
630 3.070009e-08
631 3.062258e-08
632 3.062249e-08
633 3.058266e-08
634 3.058248e-08
635 3.013416e-08
636 3.013407e-08
637 3.008645e-08
638 3.008629e-08
639 2.962378e-08
640 2.962373e-08
641 2.935024e-08
642 2.935023e-08
643 2.841442e-08
644 2.829286e-08
645 2.829284e-08
646 2.717244e-08
647 2.717243e-08
648 2.507164e-08
649 2.507164e-08
650 2.487325e-08
651 2.487322e-08
652 2.410139e-08
653 2.410109e-08
654 2.402813e-08
655 2.264217e-08
656 2.264215e-08
657 2.239144e-08
658 2.239142e-08
659 2.234896e-08
660 2.217459e-08
661 2.178589e-08
662 2.172353e-08
663 2.172337e-08
664 2.169194e-08
665 2.169193e-08
666 2.152174e-08
667 2.152160e-08
668 2.055486e-08
669 2.055481e-08
670 1.909282e-08
671 1.909281e-08
672 1.896115e-08
673 1.772916e-08
674 1.772914e-08
675 1.757157e-08
676 1.757156e-08
677 1.728358e-08
678 1.728357e-08
679 1.607522e-08
680 1.607509e-08
681 1.603627e-08
682 1.603627e-08
683 1.461662e-08
684 1.461662e-08
685 1.460354e-08
686 1.460353e-08
687 1.366099e-08
688 1.366098e-08
689 1.284286e-08
690 1.275122e-08
691 1.271788e-08
692 1.271787e-08
693 1.268625e-08
694 1.268625e-08
695 1.241301e-08
696 1.209913e-08
697 1.209912e-08
698 1.140559e-08
699 1.140550e-08
700 1.093137e-08
701 1.093135e-08
702 1.015422e-08
703 1.015417e-08
704 9.985509e-09
705 9.985508e-09
706 9.821858e-09
707 9.821845e-09
708 9.668579e-09
709 9.668537e-09
710 9.443783e-09
711 9.443760e-09
712 9.437372e-09
713 9.381708e-09
714 9.258859e-09
715 9.258844e-09
716 8.132604e-09
717 8.132589e-09
718 8.064844e-09
719 8.064823e-09
720 7.925924e-09
721 7.925906e-09
722 7.812685e-09
723 7.812670e-09
724 7.286863e-09
725 7.286847e-09
726 7.050597e-09
727 7.050581e-09
728 6.420296e-09
729 6.420281e-09
730 6.416589e-09
731 6.416578e-09
732 6.163797e-09
733 6.163790e-09
734 5.926733e-09
735 5.926723e-09
736 5.899564e-09
737 5.899560e-09
738 5.477994e-09
739 5.477942e-09
740 5.339584e-09
741 5.339570e-09
742 4.777769e-09
743 4.777738e-09
744 4.547325e-09
745 4.547307e-09
746 4.061945e-09
747 4.061932e-09
748 3.910828e-09
749 3.910814e-09
750 3.897970e-09
751 3.896815e-09
752 3.896807e-09
753 3.721443e-09
754 3.621940e-09
755 3.621918e-09
756 2.969521e-09
757 2.969520e-09
758 2.909172e-09
759 2.909169e-09
760 2.882625e-09
761 2.882620e-09
762 2.716298e-09
763 2.716267e-09
764 2.584883e-09
765 2.584882e-09
766 2.517837e-09
767 2.517833e-09
768 2.405136e-09
769 2.405132e-09
770 1.483630e-09
771 1.462446e-09
772 1.462427e-09
773 1.208307e-09
774 1.178595e-09
775 1.178585e-09
776 1.144391e-09
777 1.144389e-09
778 1.067375e-09
779 1.067364e-09
780 9.486417e-10
781 9.299051e-10
782 7.946051e-10
783 7.946046e-10
784 6.610288e-10
785 6.610277e-10
786 5.482797e-10
787 5.482743e-10
788 4.556570e-10
789 4.375339e-10
790 4.375333e-10
791 3.182645e-10
792 3.182634e-10


==> ladder.dat <==
% N2 CAS(10e,12o) cc-pVDZ, escalera de geometrias, 5 semillas por punto
% gap = error(control clasico) - error(propuesta generativa), en mHa; >0 = gana la generativa
% escalas de ruido: 0x, 1x (Heron calibrado) y 3x.  t = media/(sd/sqrt(5))
% GAUGE: adaptado por simetria (D-infinity-h, mol.symmetry=True), OMP_NUM_THREADS=1
% rho: recompensa Epstein-Nesbet con entradas < 1e-12*max puestas a cero antes de rankear
% generado por calculations/n2_ladder_crossover.py; sd muestral (ddof=1)
% REPLICA (bloque anadido a mano tras generar el fichero; n2_ladder_crossover.py
%   no lo escribe). Esta escalera se corrio dos veces: corrida A (semillas 0-4, la
%   de aqui) y corrida B (semillas 5-9, en results/ladder_replicacion_semillas5-9.dat).
%   El brazo de 3x replica entero: 4/4 positivos y significativos en ambas.
%   El brazo de 1x NO resuelve a cinco semillas: las dos corridas coinciden
%   en signo en solo 2 de 4 geometrias. No leer gap1 como una medida de un
%   efecto, sino como la ausencia de uno estable.
R rho whf gap0 gap0sd t0 gap1 gap1sd t1 gap3 gap3sd t3
1.10 0.4723 0.9300 -1.537 0.856 -4.0 -4.028 1.675 -5.4 10.270 3.426 6.7
1.70 0.4354 0.6396 0.150 2.136 0.2 0.340 2.509 0.3 22.859 9.323 5.5
2.00 0.4144 0.3392 -0.723 1.918 -0.8 3.011 1.247 5.4 18.159 4.245 9.6
2.50 0.3790 0.1208 -11.492 8.448 -3.0 5.231 3.189 3.7 10.028 2.831 7.9


==> orderparam.dat <==
% parametro de orden de N2: rho y marcadores de caracter multirreferencial
% N2 CAS(10e,12o) cc-pVDZ, CASCI sobre orbitales canonicos RHF
% GAUGE: adaptado por simetria (Dooh, mol.symmetry=True), OMP_NUM_THREADS=1
% rho = Spearman(recompensa Epstein-Nesbet marginalizada, |c|^2 exacto) sobre las
%   792 cadenas alpha, CON las recompensas por debajo de 1e-12*max puestas a cero.
%   Sin ese umbral el estadistico rankea residuo de cancelacion (hasta 1e-42) por
%   encima de los ceros algebraicos, lo que sube rho en 0.085 de media y le da una
%   dispersion de gauge de 0.063 (con umbral: 0.034). Ceros algebraicos: 701 de 792
%   -- 546 triples-y-superiores por Slater-Condon mas 155 dobles anuladas por
%   simetria espacial; las 91 restantes son las unicas rankeables. No confundir con
%   las 727 entradas que quedan por debajo de 1e-12*max, que es un conteo posterior
%   al umbral. El corte no es ajustable porque el espectro es bimodal: la senal
%   empieza en 1.2e-12*max y el residuo no pasa de ~1e-34. Medido en
%   gauge_study/rho_sensibilidad.py y figures/cuenta_rankeables.py.
% generado por calculations/compute_physics.py
R spearman sumfrac mrweight homo_noon lumo_noon
1.10 0.4723 0.2875 0.0700 1.9456 0.0561
1.40 0.4505 0.7055 0.1633 1.8631 0.1406
1.70 0.4354 1.6683 0.3604 1.6570 0.3442
2.00 0.4144 3.3499 0.6608 1.3236 0.6748
2.30 0.3855 4.6025 0.8300 1.1313 0.8668
2.50 0.3790 5.1016 0.8792 1.0753 0.9229


==> recovery.dat <==
% N2 N 0 0 0; N 0 0 2.0 / cc-pVDZ / CASCI(10e,12o) ncore=2
% gauge: orbitales RHF adaptados por simetria, grupo Dooh
% ruido FakeTorino/Heron: lambda_depol=0.05, p(1->0)=0.0229, p(0->1)=0.02,
%   escalados linealmente por 'scale' y saturados en 0.9/0.5/0.5
% 3000 tiros por escala, semilla 0; subespacio D=120 cadenas
% lost = porcentaje de tiros con N_alpha != 5 (ruptura de numero de particulas)
% eraw = descartar los invalidos;  erec = tras recuperacion S-CORE.  Ambos en mHa
% E_FCI = -108.808041914356 Ha
% generado por figures/data_figs.py
scale lost eraw erec
0 0.00 28.64 28.64
1 23.30 27.47 26.54
2 38.80 29.28 28.55
3 50.57 26.11 26.38


==> wf_hist.dat <==
% cuentas de las 14 cadenas alpha mas muestreadas
% GAUGE: orbitales RHF adaptados por simetria (Dooh), OMP_NUM_THREADS=1.
%   ESTAS CUENTAS SE MUEVEN CON EL GAUGE -- son cuentas de cadenas, que es
%   la cantidad de la que trata la seccion 2.1. Las ocupaciones de wf_occ.dat
%   no: son del 1-RDM y son invariantes dentro de una capa degenerada.
% muestreo Born de |c_alpha|^2 sobre 792 cadenas, 3000 disparos, semilla 0
% generado por gen_fig1.py ; N2 R=2.0A cc-pVDZ CAS(10e,12o)
rank count
0 1084
1 425
2 417
3 191
4 135
5 134
6 107
7 67
8 66
9 59
10 38
11 38
12 36
13 35


==> wf_occ.dat <==
% ocupaciones del espacio activo -- diagonal del 1-RDM alpha
% GAUGE: orbitales RHF adaptados por simetria (Dooh), OMP_NUM_THREADS=1
% N2 R=2.0A cc-pVDZ CAS(10e,12o) CASCI   E_FCI = -108.808041914842 Ha
% generado por gen_fig1.py ; suma = 5.000000 (= 5 electrones alpha)
orb occ
0 0.9935
1 0.9920
2 0.8519
3 0.6603
4 0.6603
5 0.3374
6 0.3374
7 0.1494
8 0.0039
9 0.0039
10 0.0058
11 0.0042

